VehAnchor: Metadata-Free Metric Scale Recovery from Vehicle Cues in Aerial Imagery

Autonomous aerial robots operating in GPS-denied or communication-degraded environments frequently lose access to camera metadata and telemetry, leaving onboard perception systems unable to recover the absolute metric scale of the scene. As LLM/VLM-based planners are increasingly adopted as high-level agents for embodied systems, their ability to reason about physical dimensions becomes safety-critical -- yet our experiments show that five state-of-the-art VLMs suffer from \emph{spatial scale hallucinations}, with median area estimation errors exceeding 50\%. We propose VehAnchor, a lightweight, deterministic \emph{Geometric Perception Skill} designed as a callable tool that any LLM-based agent can invoke to recover Ground Sample Distance (GSD) from ubiquitous environmental anchors: small vehicles detected via oriented bounding boxes, whose modal pixel length is robustly estimated through kernel density estimation and converted to GSD using a pre-calibrated reference length. The tool returns both a GSD estimate and a composite confidence score, enabling the calling agent to autonomously decide whether to trust the measurement or fall back to alternative strategies. On the DOTA~v1.5 benchmark, VehAnchor achieves 6.87\% median GSD error on 306~images. Integrated with SAM-based segmentation for downstream area measurement, the pipeline yields 19.7\% median error on a 100-entry benchmark -- with 2.6$\times$ lower category dependence and 4$\times$ fewer catastrophic failures than the best VLM baseline -- demonstrating that equipping agents with deterministic geometric tools is essential for safe autonomous spatial reasoning.

==> gsd_cdf.dat <==
error cumfrac
0 0
0.04 0.33
0.10 0.65
0.11 0.98
0.12 1.31
0.13 1.63
0.20 1.96
0.24 2.29
0.27 2.61
0.30 2.94
0.38 3.27
0.44 3.59
0.54 3.92
0.60 4.25
0.62 4.58
0.64 4.90
0.65 5.23
0.66 5.56
0.74 5.88
0.81 6.21
0.86 6.54
0.93 6.86
1.00 7.19
1.01 7.52
1.04 7.84
1.05 8.17
1.08 8.50
1.11 8.82
1.11 9.15
1.25 9.48
1.27 9.80
1.29 10.13
1.33 10.46
1.44 10.78
1.48 11.11
1.50 11.44
1.51 11.76
1.53 12.09
1.55 12.42
1.59 12.75
1.60 13.07
1.61 13.40
1.61 13.73
1.64 14.05
1.71 14.38
1.72 14.71
1.72 15.03
1.78 15.36
1.82 15.69
1.91 16.01
2.08 16.34
2.14 16.67
2.19 16.99
2.19 17.32
2.19 17.65
2.22 17.97
2.22 18.30
2.33 18.63
2.52 18.95
2.54 19.28
2.54 19.61
2.59 19.93
2.69 20.26
2.73 20.59
2.73 20.92
2.85 21.24
2.91 21.57
2.93 21.90
2.95 22.22
3.06 22.55
3.10 22.88
3.14 23.20
3.20 23.53
3.30 23.86
3.30 24.18
3.36 24.51
3.37 24.84
3.37 25.16
3.40 25.49
3.46 25.82
3.51 26.14
3.57 26.47
3.78 26.80
3.80 27.12
3.88 27.45
3.90 27.78
3.98 28.10
4.04 28.43
4.05 28.76
4.27 29.08
4.29 29.41
4.35 29.74
4.35 30.07
4.39 30.39
4.45 30.72
4.50 31.05
4.53 31.37
4.54 31.70
4.55 32.03
4.63 32.35
4.65 32.68
4.68 33.01
4.75 33.33
4.75 33.66
4.81 33.99
4.83 34.31
4.90 34.64
4.91 34.97
4.92 35.29
4.94 35.62
4.94 35.95
4.99 36.27
5.05 36.60
5.16 36.93
5.18 37.25
5.22 37.58
5.25 37.91
5.27 38.24
5.31 38.56
5.37 38.89
5.44 39.22
5.46 39.54
5.46 39.87
5.49 40.20
5.54 40.52
5.59 40.85
5.61 41.18
5.65 41.50
5.69 41.83
5.71 42.16
5.75 42.48
5.81 42.81
5.83 43.14
5.86 43.46
6.04 43.79
6.07 44.12
6.10 44.44
6.11 44.77
6.12 45.10
6.14 45.42
6.22 45.75
6.25 46.08
6.41 46.41
6.44 46.73
6.51 47.06
6.52 47.39
6.53 47.71
6.55 48.04
6.58 48.37
6.61 48.69
6.68 49.02
6.69 49.35
6.82 49.67
6.85 50.00
6.89 50.33
7.10 50.65
7.16 50.98
7.32 51.31
7.36 51.63
7.37 51.96
7.39 52.29
7.45 52.61
7.45 52.94
7.47 53.27
7.52 53.59
7.53 53.92
7.60 54.25
7.60 54.58
7.66 54.90
7.67 55.23
7.69 55.56
7.83 55.88
7.83 56.21
7.83 56.54
7.85 56.86
7.86 57.19
7.90 57.52
7.92 57.84
7.95 58.17
8.06 58.50
8.07 58.82
8.12 59.15
8.19 59.48
8.19 59.80
8.32 60.13
8.36 60.46
8.44 60.78
8.61 61.11
8.63 61.44
8.85 61.76
8.93 62.09
8.96 62.42
8.99 62.75
9.13 63.07
9.23 63.40
9.33 63.73
9.40 64.05
9.41 64.38
9.46 64.71
9.48 65.03
9.73 65.36
9.82 65.69
9.84 66.01
10.15 66.34
10.16 66.67
10.16 66.99
10.17 67.32
10.17 67.65
10.22 67.97
10.28 68.30
10.50 68.63
10.72 68.95
10.82 69.28
11.11 69.61
11.13 69.93
11.32 70.26
11.35 70.59
11.72 70.92
11.89 71.24
12.10 71.57
12.15 71.90
12.16 72.22
12.40 72.55
12.49 72.88
12.55 73.20
12.59 73.53
12.63 73.86
12.63 74.18
12.69 74.51
12.81 74.84
12.97 75.16
13.08 75.49
13.33 75.82
13.34 76.14
13.59 76.47
13.62 76.80
13.65 77.12
13.76 77.45
14.08 77.78
14.12 78.10
14.93 78.43
15.24 78.76
15.26 79.08
15.30 79.41
15.40 79.74
15.59 80.07
15.64 80.39
15.77 80.72
15.97 81.05
17.13 81.37
17.20 81.70
17.33 82.03
17.66 82.35
19.26 82.68
19.41 83.01
19.99 83.33
20.74 83.66
20.82 83.99
21.68 84.31
22.44 84.64
23.15 84.97
23.71 85.29
23.83 85.62
26.25 85.95
27.47 86.27
28.49 86.60
29.18 86.93
29.90 87.25
30.03 87.58
30.70 87.91
30.73 88.24
30.84 88.56
32.14 88.89
34.12 89.22
34.12 89.54
35.23 89.87
36.83 90.20
37.44 90.52
38.55 90.85
38.78 91.18
39.48 91.50
39.84 91.83
41.72 92.16
42.32 92.48
42.39 92.81
43.22 93.14
43.44 93.46
44.29 93.79
44.67 94.12
44.91 94.44
45.47 94.77
45.99 95.10
47.39 95.42
49.15 95.75
63.05 96.08
64.94 96.41
65.85 96.73
66.61 97.06
67.18 97.39
67.19 97.71
67.31 98.04
68.22 98.37
69.34 98.69
71.01 99.02
71.26 99.35
85.42 99.67
157.33 100.00


==> gsd_scatter.dat <==
gsd_gt gsd_pred n_vehicles confidence rel_error
0.115727 0.124242 21 0.7778 0.073583
0.132460 0.136923 24 0.8456 0.033691
0.127603 0.128158 80 0.8156 0.004352
0.108079 0.109198 33 0.8233 0.010355
0.223672 0.204794 10 0.7506 0.084399
0.283237 0.287805 154 0.8778 0.016129
0.134114 0.169321 31 0.8039 0.262513
0.131779 0.115438 11 0.7361 0.124005
0.253889 0.252514 385 0.8595 0.005416
0.125624 0.142728 2 0.6830 0.136154
0.132629 0.155618 152 0.8714 0.173331
0.132599 0.149793 43 0.8629 0.129667
0.416864 0.318034 24 0.9086 0.237078
0.229280 0.254089 115 0.8828 0.108201
0.230924 0.243822 104 0.8250 0.055856
0.251993 0.247401 390 0.8529 0.018224
0.514015 0.448778 79 0.8268 0.126918
0.522362 0.314239 1204 0.8907 0.398427
0.135212 0.138217 33 0.7924 0.022226
0.138197 0.095766 2 0.5114 0.307038
0.140807 0.143821 2 0.6878 0.021406
0.133544 0.132747 25 0.8956 0.005970
0.139405 0.147370 6 0.7592 0.057135
0.141476 0.239581 3 0.4473 0.693437
0.142754 0.137940 75 0.8492 0.033717
0.140297 0.148284 1 0.6649 0.056934
0.273151 0.267472 151 0.8790 0.020790
0.256377 0.228882 13 0.7560 0.107244
0.121270 0.108951 1 0.6706 0.101584
0.127019 0.127268 13 0.8513 0.001961
0.133624 0.120065 7 0.7436 0.101471
0.268893 0.258013 31 0.8642 0.040461
0.278995 0.258366 306 0.8812 0.073941
0.262117 0.252748 113 0.8930 0.035744
0.266759 0.249289 206 0.8627 0.065489
0.273420 0.254695 233 0.8582 0.068484
0.504406 0.315564 36 0.9002 0.374384
0.133641 0.126462 25 0.8700 0.053721
0.133640 0.137231 15 0.8012 0.026866
0.130623 0.123737 13 0.8119 0.052714
0.124492 0.122278 5 0.6221 0.017778
0.124359 0.087175 14 0.7610 0.299003
0.141574 0.130808 13 0.7995 0.076047
0.142379 0.209850 1 0.5836 0.473887
0.123748 0.125881 16 0.8763 0.017239
0.130038 0.128307 46 0.8095 0.013313
0.135286 0.140756 21 0.8623 0.040435
0.123529 0.128315 32 0.8282 0.038750
0.125629 0.127223 52 0.8787 0.012695
0.125611 0.153797 1 0.6746 0.224395
0.126928 0.124849 21 0.7810 0.016378
0.125784 0.138016 5 0.7312 0.097251
0.126770 0.326219 2 0.4185 1.573323
0.540164 0.314795 21 0.8849 0.417224
0.270079 0.248290 15 0.8369 0.080677
0.254614 0.240762 7 0.7229 0.054407
0.523445 0.366244 2 0.6227 0.300320
0.123525 0.117448 75 0.8560 0.049195
0.122291 0.124239 7 0.7470 0.015926
0.127059 0.127219 20 0.8356 0.001255
0.123593 0.117185 40 0.8471 0.051850
0.121946 0.131498 1 0.5799 0.078328
0.123992 0.132068 7 0.6220 0.065137
0.263158 0.235518 4 0.7007 0.105030
0.127671 0.127623 4 0.7362 0.000378
0.131374 0.102898 4 0.6128 0.216754
0.250936 0.284374 1 0.6648 0.133253
0.132054 0.117362 2 0.6275 0.111260
0.124311 0.122972 1 0.6651 0.010774
0.129293 0.111720 15 0.8115 0.135911
0.269587 0.255961 4 0.7057 0.050547
0.137834 0.120429 1 0.6265 0.126279
0.124294 0.116696 1 0.5934 0.061132
0.120120 0.131510 1 0.6131 0.094813
0.127340 0.124379 50 0.8497 0.023253
0.250464 0.228841 31 0.8506 0.086333
0.263948 0.275435 4 0.6525 0.043520
0.137648 0.205308 3 0.5631 0.491540
0.130104 0.130416 45 0.8382 0.002398
0.133695 0.127741 11 0.7890 0.044539
0.133630 0.137027 7 0.6943 0.025417
0.123496 0.147285 2 0.5783 0.192628
0.127025 0.111659 5 0.6367 0.120968
0.125677 0.133303 10 0.7215 0.060680
0.133563 0.131643 39 0.8485 0.014373
0.275776 0.258003 280 0.8720 0.064446
0.278257 0.260115 204 0.8582 0.065199
0.255886 0.262870 76 0.8427 0.027293
0.255589 0.273013 147 0.8475 0.068171
0.133446 0.134597 20 0.8397 0.008628
0.274739 0.240412 33 0.8219 0.124945
0.131070 0.124996 20 0.8819 0.046338
0.142953 0.151885 2 0.6620 0.062484
0.129898 0.122430 18 0.8520 0.057494
0.133373 0.134448 44 0.8532 0.008066
0.131064 0.126742 37 0.8353 0.032974
0.131065 0.133562 34 0.8348 0.019055
0.266579 0.265771 138 0.8791 0.003032
0.129801 0.123728 24 0.8094 0.046788
0.261508 0.247219 102 0.8382 0.054641
0.134423 0.135417 62 0.8112 0.007392
0.138312 0.140362 38 0.8222 0.014824
0.293042 0.265492 74 0.8737 0.094014
0.277512 0.261254 84 0.8637 0.058585
0.127849 0.120624 148 0.8216 0.056506
0.125241 0.128933 12 0.8205 0.029476
0.128368 0.132737 31 0.8018 0.034036
0.126528 0.134273 42 0.8678 0.061210
0.137746 0.123671 1 0.6046 0.102182
0.268903 0.260562 81 0.8669 0.031016
0.288673 0.272899 21 0.8587 0.054645
0.269125 0.264530 435 0.8580 0.017076
0.134578 0.134069 1 0.6720 0.003776
0.249910 0.245917 135 0.8441 0.015979
0.251228 0.243195 205 0.8790 0.031975
0.142262 0.144037 56 0.8841 0.012478
0.133414 0.136330 41 0.8265 0.021857
0.269089 0.267317 550 0.8660 0.006586
0.113544 0.117525 15 0.8029 0.035062
0.452869 0.323853 4 0.6933 0.284886
0.267192 0.246273 1 0.6766 0.078295
0.250671 0.231003 34 0.8515 0.078461
0.268261 0.255103 13 0.7648 0.049049
0.251420 0.248894 7 0.6016 0.010046
0.247450 0.244956 45 0.8360 0.010079
0.125267 0.169404 1 0.5783 0.352345
0.125083 0.113410 5 0.6197 0.093321
0.125780 0.120871 4 0.7462 0.039030
0.127132 0.123409 35 0.9007 0.029286
0.124444 0.124296 2 0.6485 0.001190
0.126776 0.206708 2 0.6176 0.630502
0.134960 0.133709 4 0.7139 0.009269
0.277648 0.254896 9 0.7252 0.081944
0.267348 0.253561 40 0.8548 0.051568
0.125370 0.123475 6 0.7107 0.015112
0.250739 0.236676 50 0.8459 0.056083
0.249530 0.241283 47 0.8297 0.033048
0.253130 0.241116 140 0.8361 0.047462
0.268086 0.251414 85 0.8441 0.062190
0.256729 0.224521 9 0.7303 0.125456
0.254697 0.228506 1 0.6755 0.102831
0.252017 0.229723 23 0.8387 0.088463
0.260651 0.256670 16 0.8145 0.015271
0.253271 0.247723 99 0.8616 0.021906
0.130427 0.133742 102 0.8509 0.025413
0.258037 0.243041 33 0.8347 0.058115
0.141576 0.159455 8 0.7293 0.126280
0.280259 0.259598 128 0.8518 0.073721
0.137781 0.137930 10 0.7322 0.001080
0.263392 0.250390 133 0.8883 0.049363
0.128885 0.111153 10 0.7097 0.137580
0.259995 0.233550 16 0.8267 0.101715
0.139346 0.146666 6 0.5593 0.052530
0.136569 0.132676 3 0.5766 0.028511
0.141290 0.128636 6 0.6784 0.089562
0.102020 0.105546 15 0.8259 0.034558
0.114127 0.117240 13 0.7817 0.027271
0.145018 0.142516 325 0.8134 0.017247
0.288501 0.282178 2168 0.8538 0.021917
0.258119 0.239795 34 0.8264 0.070993
0.270076 0.287929 161 0.7996 0.066106
0.269373 0.269114 136 0.8256 0.000964
0.270647 0.282518 715 0.7907 0.043862
0.520263 0.314858 4774 0.8969 0.394810
0.131061 0.110568 2 0.6091 0.156364
0.259787 0.220051 20 0.8458 0.152954
0.258024 0.242985 48 0.8315 0.058285
0.141810 0.170159 1 0.5758 0.199913
0.275319 0.260955 1959 0.8833 0.052175
0.136924 0.112744 3 0.6469 0.176598
0.284866 0.241400 189 0.7913 0.152585
0.119725 0.128640 43 0.7653 0.074463
0.139401 0.180072 1 0.5848 0.291758
0.120142 0.131505 15 0.8109 0.094581
0.138333 0.139864 3 0.6443 0.011067
0.139202 0.128624 18 0.8327 0.075991
0.129284 0.119116 479 0.8091 0.078644
0.115997 0.138507 3 0.4713 0.194066
0.114184 0.119695 19 0.8406 0.048264
0.134785 0.141056 1023 0.8790 0.046522
0.141530 0.165872 3 0.6433 0.171992
0.140505 0.122507 1 0.5964 0.128096
0.130752 0.161022 4 0.6121 0.231506
0.143822 0.161313 19 0.8418 0.121618
0.136065 0.135226 72 0.8536 0.006163
0.141279 0.142180 81 0.8442 0.006375
0.228480 0.241023 628 0.8644 0.054900
0.124419 0.135531 20 0.7956 0.089316
0.124377 0.129793 5 0.7128 0.043545
0.202347 0.210991 3425 0.8661 0.042720
0.124343 0.132909 64 0.8267 0.068891
0.134468 0.118480 1 0.5884 0.118896
0.106771 0.116815 62 0.8300 0.094074
0.118192 0.127097 19 0.8589 0.075344
0.192092 0.204733 1490 0.8511 0.065811
0.108927 0.127583 28 0.8233 0.171268
0.279626 0.258593 20 0.7688 0.075216
0.281362 0.256069 9 0.7973 0.089895
0.289160 0.245093 19 0.8135 0.152396
0.266170 0.262744 19 0.9118 0.012872
0.244531 0.233442 120 0.8809 0.045348
0.264401 0.246717 125 0.8366 0.066881
0.250701 0.260185 47 0.8564 0.037829
0.139601 0.134290 37 0.8458 0.038049
0.271359 0.284691 9 0.7516 0.049130
0.131263 0.132117 16 0.8288 0.006508
0.234854 0.215622 30 0.8724 0.081890
0.270867 0.255850 24 0.8524 0.055442
0.114890 0.130212 101 0.8353 0.133364
0.252856 0.261353 96 0.8818 0.033605
0.118201 0.142717 94 0.8008 0.207403
0.112240 0.123285 25 0.7640 0.098405
0.220008 0.234380 140 0.8406 0.065325
0.116557 0.133012 64 0.8169 0.141181
0.240862 0.251796 273 0.8561 0.045395
0.250808 0.269550 281 0.8906 0.074728
0.205139 0.220165 50 0.7623 0.073249
0.127061 0.144957 68 0.8262 0.140844
0.266077 0.239055 11 0.7417 0.101558
0.136719 0.134674 38 0.7726 0.014954
0.274613 0.190229 3 0.6134 0.307284
0.264032 0.239931 2 0.6353 0.091282
0.272940 0.260647 49 0.8975 0.045037
0.565793 0.315231 224 0.9050 0.442850
0.126492 0.131532 146 0.9037 0.039847
0.278638 0.256558 63 0.8688 0.079244
0.141019 0.139455 53 0.8448 0.011095
0.133858 0.137952 21 0.8567 0.030587
0.464008 0.314854 386 0.9071 0.321446
0.275734 0.288819 1 0.6495 0.047456
0.272548 0.250891 33 0.8688 0.079459
0.265779 0.249574 9 0.7263 0.060972
0.259422 0.242090 70 0.8371 0.066811
0.271957 0.248532 37 0.8527 0.086136
0.265875 0.254472 61 0.8662 0.042887
0.277549 0.262813 16 0.7901 0.053095
0.249588 0.245722 17 0.8427 0.015492
0.263363 0.191013 31 0.8197 0.274718
0.272728 0.264792 9 0.7857 0.029097
0.270185 0.248852 28 0.9024 0.078960
0.573831 0.312906 10 0.7791 0.454706
0.284285 0.256381 258 0.8962 0.098155
0.276465 0.254172 187 0.8926 0.080637
0.288325 0.273950 87 0.8562 0.049860
0.273856 0.252793 38 0.8636 0.076912
0.281618 0.274314 3 0.6675 0.025935
0.276595 0.270466 1 0.5888 0.022158
0.546252 0.314718 227 0.9247 0.423859
0.546476 0.315199 146 0.8827 0.423216
0.285369 0.261512 192 0.8797 0.083600
0.276722 0.256898 31 0.8678 0.071636
0.274664 0.238744 25 0.8743 0.130776
0.287359 0.252446 18 0.8182 0.121499
0.272210 0.251359 142 0.8721 0.076599
0.561145 0.388105 2 0.6256 0.308370
1.064450 0.308549 13 0.7844 0.710133
0.568724 0.314684 1224 0.9010 0.446685
0.295984 0.249829 44 0.7969 0.155938
0.553729 0.314412 585 0.8665 0.432191
0.571711 0.314962 75 0.8401 0.449089
0.521976 0.319535 3 0.6342 0.387836
0.514515 0.316149 25 0.8535 0.385540
0.559616 0.316506 2 0.6112 0.434423
0.946824 0.316164 1 0.5706 0.666079
0.967916 0.317630 5 0.7094 0.671842
0.894440 0.313578 1 0.6014 0.649415
0.480026 0.316234 119 0.8605 0.341214
0.965625 0.315710 6 0.7140 0.673051
0.478348 0.315125 58 0.8916 0.341223
0.954911 0.313351 20 0.8477 0.671854
0.867334 0.249245 1 0.6312 0.712631
0.987485 0.313872 1 0.6060 0.682150
0.944361 0.322520 14 0.8029 0.658479
0.216239 0.171210 1 0.6312 0.208239
0.224803 0.245554 58 0.8535 0.092308
0.121829 0.140014 5 0.7095 0.149270
0.260556 0.277262 62 0.8688 0.064115
0.232331 0.246603 190 0.8538 0.061429
0.110072 0.122968 18 0.8216 0.117163
0.220308 0.231184 62 0.7880 0.049369
0.245048 0.241113 55 0.8461 0.016056
0.252916 0.268185 11 0.8124 0.060374
0.113069 0.122471 52 0.8202 0.083153
0.116107 0.134649 8 0.7989 0.159696
0.122617 0.136502 234 0.8472 0.113232
0.125053 0.138941 125 0.8549 0.111061
0.106606 0.114958 87 0.7468 0.078344
0.110224 0.127196 51 0.8237 0.153986
0.413369 0.314875 396 0.8654 0.238271
0.265119 0.253060 90 0.8127 0.045485
0.498508 0.314931 2435 0.8802 0.368253
0.530444 0.077337 1 0.6325 0.854202
0.283767 0.254909 20 0.8183 0.101698
0.263939 0.257296 7 0.6175 0.025170
0.286599 0.289601 1472 0.8481 0.010476
0.280869 0.280105 1113 0.8475 0.002722
0.286142 0.264815 218 0.8065 0.074533
0.581287 0.313932 5 0.6037 0.459935
0.282742 0.259797 13 0.7474 0.081152
0.230030 0.241097 63 0.7663 0.048110
0.112303 0.130008 32 0.8808 0.157658
0.105969 0.117995 140 0.8487 0.113492
0.102933 0.116984 66 0.8424 0.136500
0.217856 0.211017 93 0.8248 0.031393
0.104174 0.117292 162 0.8353 0.125923
0.218874 0.235651 1325 0.8588 0.076653

